Optimal Distributed H-infinity State Feedback for Systems with Symmetric and Hurwitz State Matrix

We address H-infinity structured static state feedback and give a simple form for an optimal control law applicable to linear time invariant systems with symmetric and Hurwitz state matrix. More specifically, the control law as well as the minimal value of the norm can be expressed in the matrices of the system's state space representation, given separate cost on state and control input. Thus, the control law is transparent, easy to synthesize and scalable. Furthermore, if the plant possess a compatible sparsity pattern it is also distributed. Examples of such sparsity patterns are included. Furthermore, we give an extension of the optimal control law that incorporate coordination among subsystems. We demonstrate by a numerical example that the derived optimal controller is equal in performance to an optimal controller derived by the riccati equation approach.

==> dataDfinal.csv <==
0,0,0,0,0,0,0,0,0,0
0.1,0.071888,0.0079203,0.00094908,0.00957,0.053746,0.0090589,0.0014359,0.0080163,0.074721
0.2,0.11421,0.016706,0.0034655,0.020058,0.075326,0.021062,0.0050959,0.017793,0.12193
0.3,0.14193,0.023209,0.0063422,0.02775,0.087167,0.031059,0.0090941,0.02546,0.15463
0.4,0.1612,0.027838,0.0090395,0.033237,0.094595,0.038928,0.012698,0.031169,0.1782
0.5,0.17515,0.031147,0.011396,0.037197,0.099626,0.045075,0.015743,0.035411,0.19564
0.6,0.18559,0.033546,0.013394,0.040114,0.1032,0.049893,0.018254,0.038594,0.20884
0.7,0.1936,0.035319,0.015065,0.042308,0.10584,0.053696,0.02031,0.041019,0.219
0.8,0.19989,0.036653,0.016456,0.043992,0.10783,0.056721,0.021993,0.042894,0.22696
0.9,0.20492,0.037677,0.017613,0.045309,0.10937,0.059145,0.023375,0.044368,0.23328
1,0.209,0.038477,0.018577,0.046356,0.11057,0.061105,0.024518,0.045543,0.23839
1.1,0.21235,0.039111,0.019383,0.0472,0.11153,0.062699,0.02547,0.046493,0.24256
1.2,0.21514,0.039623,0.02006,0.047891,0.1123,0.064007,0.026267,0.047272,0.246
1.3,0.21749,0.040042,0.020631,0.048462,0.11294,0.065087,0.02694,0.047919,0.24888
1.4,0.21947,0.040388,0.021116,0.048939,0.11346,0.065984,0.027513,0.048462,0.2513
1.5,0.22117,0.040679,0.02153,0.049341,0.11389,0.066734,0.028003,0.048922,0.25337
1.6,0.22262,0.040925,0.021885,0.049683,0.11425,0.067365,0.028425,0.049316,0.25513
1.7,0.22387,0.041135,0.022192,0.049977,0.11456,0.067899,0.028792,0.049656,0.25666
1.8,0.22496,0.041316,0.022457,0.050229,0.11482,0.068354,0.029111,0.049952,0.25799
1.9,0.2259,0.041473,0.022689,0.050449,0.11504,0.068742,0.029391,0.050211,0.25915
2,0.22673,0.041611,0.022892,0.050641,0.11524,0.069076,0.029637,0.050439,0.26017
2.1,0.22745,0.041732,0.02307,0.050809,0.1154,0.069365,0.029855,0.050641,0.26107
2.2,0.22809,0.041838,0.023227,0.050957,0.11555,0.069615,0.030048,0.050821,0.26186
2.3,0.22865,0.041933,0.023367,0.051088,0.11568,0.069833,0.03022,0.050981,0.26257
2.4,0.22914,0.042017,0.023491,0.051204,0.11579,0.070024,0.030374,0.051125,0.2632
2.5,0.22958,0.042093,0.023601,0.051308,0.11589,0.070191,0.030512,0.051255,0.26376
2.6,0.22997,0.04216,0.0237,0.0514,0.11598,0.070339,0.030636,0.051371,0.26427
2.7,0.23031,0.042221,0.023788,0.051483,0.11606,0.070469,0.030748,0.051477,0.26472
2.8,0.23062,0.042276,0.023868,0.051558,0.11613,0.070585,0.030849,0.051573,0.26513
2.9,0.23089,0.042325,0.02394,0.051625,0.1162,0.070688,0.03094,0.05166,0.2655
3,0.23113,0.04237,0.024004,0.051685,0.11625,0.070779,0.031022,0.051739,0.26583
3.1,0.23135,0.04241,0.024063,0.05174,0.11631,0.070861,0.031097,0.05181,0.26613
3.2,0.23154,0.042447,0.024115,0.05179,0.11635,0.070935,0.031165,0.051876,0.26641
3.3,0.23171,0.04248,0.024163,0.051834,0.11639,0.071001,0.031227,0.051936,0.26665
3.4,0.23187,0.042511,0.024207,0.051875,0.11643,0.07106,0.031284,0.05199,0.26688
3.5,0.23201,0.042538,0.024246,0.051912,0.11647,0.071114,0.031335,0.05204,0.26708
3.6,0.23213,0.042563,0.024282,0.051946,0.1165,0.071162,0.031382,0.052086,0.26727
3.7,0.23224,0.042586,0.024315,0.051976,0.11653,0.071206,0.031424,0.052127,0.26744
3.8,0.23234,0.042607,0.024345,0.052004,0.11655,0.071246,0.031463,0.052165,0.26759
3.9,0.23243,0.042626,0.024372,0.05203,0.11658,0.071282,0.031499,0.0522,0.26773
4,0.23251,0.042644,0.024397,0.052053,0.1166,0.071314,0.031531,0.052232,0.26786
4.1,0.23259,0.04266,0.024419,0.052074,0.11662,0.071344,0.031561,0.052262,0.26798
4.2,0.23265,0.042674,0.02444,0.052093,0.11664,0.071371,0.031588,0.052289,0.26808
4.3,0.23271,0.042687,0.024459,0.052111,0.11665,0.071395,0.031613,0.052313,0.26818
4.4,0.23276,0.0427,0.024476,0.052127,0.11667,0.071418,0.031636,0.052336,0.26827
4.5,0.23281,0.042711,0.024492,0.052142,0.11668,0.071438,0.031657,0.052357,0.26835
4.6,0.23285,0.042721,0.024506,0.052155,0.1167,0.071457,0.031676,0.052376,0.26843
4.7,0.23289,0.04273,0.024519,0.052168,0.11671,0.071474,0.031693,0.052393,0.26849
4.8,0.23293,0.042739,0.024532,0.052179,0.11672,0.071489,0.031709,0.05241,0.26856
4.9,0.23296,0.042747,0.024543,0.05219,0.11673,0.071504,0.031724,0.052424,0.26861
5,0.23299,0.042754,0.024553,0.052199,0.11674,0.071517,0.031738,0.052438,0.26867
5.1,0.23301,0.04276,0.024562,0.052208,0.11675,0.071529,0.03175,0.05245,0.26871
5.2,0.23304,0.042766,0.024571,0.052216,0.11675,0.071539,0.031761,0.052462,0.26876
5.3,0.23306,0.042772,0.024578,0.052223,0.11676,0.071549,0.031772,0.052472,0.2688
5.4,0.23308,0.042777,0.024586,0.05223,0.11677,0.071559,0.031781,0.052482,0.26883
5.5,0.2331,0.042782,0.024592,0.052236,0.11677,0.071567,0.03179,0.052491,0.26887
5.6,0.23311,0.042786,0.024598,0.052242,0.11678,0.071575,0.031798,0.052499,0.2689
5.7,0.23313,0.04279,0.024604,0.052247,0.11678,0.071582,0.031805,0.052506,0.26893
5.8,0.23314,0.042793,0.024609,0.052251,0.11679,0.071588,0.031812,0.052513,0.26895
5.9,0.23315,0.042797,0.024614,0.052256,0.11679,0.071594,0.031818,0.05252,0.26898
6,0.23316,0.0428,0.024618,0.05226,0.1168,0.071599,0.031824,0.052525,0.269
6.1,0.23317,0.042802,0.024622,0.052263,0.1168,0.071604,0.031829,0.052531,0.26902
6.2,0.23318,0.042805,0.024625,0.052267,0.1168,0.071609,0.031834,0.052536,0.26904
6.3,0.23319,0.042807,0.024629,0.05227,0.1168,0.071613,0.031838,0.05254,0.26906
6.4,0.23319,0.042809,0.024632,0.052273,0.11681,0.071617,0.031842,0.052544,0.26907
6.5,0.2332,0.042811,0.024634,0.052275,0.11681,0.071621,0.031846,0.052548,0.26909
6.6,0.23321,0.042813,0.024637,0.052278,0.11681,0.071624,0.031849,0.052552,0.2691
6.7,0.23321,0.042815,0.024639,0.05228,0.11681,0.071627,0.031852,0.052555,0.26911
6.8,0.23322,0.042816,0.024642,0.052282,0.11682,0.071629,0.031855,0.052558,0.26912
6.9,0.23322,0.042818,0.024644,0.052284,0.11682,0.071632,0.031858,0.05256,0.26913
7,0.23322,0.042819,0.024645,0.052285,0.11682,0.071634,0.03186,0.052563,0.26914
7.1,0.23323,0.04282,0.024647,0.052287,0.11682,0.071636,0.031862,0.052565,0.26915
7.2,0.23323,0.042821,0.024649,0.052288,0.11682,0.071638,0.031864,0.052567,0.26916
7.3,0.23323,0.042822,0.02465,0.05229,0.11682,0.07164,0.031866,0.052569,0.26916
7.4,0.23324,0.042823,0.024651,0.052291,0.11683,0.071642,0.031868,0.052571,0.26917
7.5,0.23324,0.042824,0.024652,0.052292,0.11683,0.071643,0.03187,0.052573,0.26918
7.6,0.23324,0.042825,0.024654,0.052293,0.11683,0.071645,0.031871,0.052574,0.26918
7.7,0.23324,0.042825,0.024655,0.052294,0.11683,0.071646,0.031872,0.052576,0.26919
7.8,0.23325,0.042826,0.024655,0.052295,0.11683,0.071647,0.031874,0.052577,0.26919
7.9,0.23325,0.042826,0.024656,0.052295,0.11683,0.071648,0.031875,0.052578,0.2692
8,0.23325,0.042827,0.024657,0.052296,0.11683,0.071649,0.031876,0.052579,0.2692
8.1,0.23325,0.042828,0.024658,0.052297,0.11683,0.07165,0.031877,0.05258,0.26921
8.2,0.23325,0.042828,0.024658,0.052297,0.11683,0.071651,0.031878,0.052581,0.26921
8.3,0.23325,0.042828,0.024659,0.052298,0.11683,0.071652,0.031878,0.052582,0.26921
8.4,0.23325,0.042829,0.02466,0.052298,0.11683,0.071652,0.031879,0.052583,0.26921
8.5,0.23325,0.042829,0.02466,0.052299,0.11683,0.071653,0.03188,0.052583,0.26922
8.6,0.23326,0.042829,0.024661,0.052299,0.11683,0.071654,0.03188,0.052584,0.26922
8.7,0.23326,0.04283,0.024661,0.0523,0.11683,0.071654,0.031881,0.052584,0.26922
8.8,0.23326,0.04283,0.024661,0.0523,0.11683,0.071655,0.031881,0.052585,0.26922
8.9,0.23326,0.04283,0.024662,0.0523,0.11683,0.071655,0.031882,0.052586,0.26923
9,0.23326,0.042831,0.024662,0.052301,0.11684,0.071656,0.031882,0.052586,0.26923
9.1,0.23326,0.042831,0.024662,0.052301,0.11684,0.071656,0.031883,0.052586,0.26923
9.2,0.23326,0.042831,0.024663,0.052301,0.11684,0.071656,0.031883,0.052587,0.26923
9.3,0.23326,0.042831,0.024663,0.052301,0.11684,0.071657,0.031883,0.052587,0.26923
9.4,0.23326,0.042831,0.024663,0.052302,0.11684,0.071657,0.031884,0.052588,0.26923
9.5,0.23326,0.042831,0.024663,0.052302,0.11684,0.071657,0.031884,0.052588,0.26923
9.6,0.23326,0.042832,0.024664,0.052302,0.11684,0.071658,0.031884,0.052588,0.26924
9.7,0.23326,0.042832,0.024664,0.052302,0.11684,0.071658,0.031885,0.052588,0.26924
9.8,0.23326,0.042832,0.024664,0.052302,0.11684,0.071658,0.031885,0.052589,0.26924
9.9,0.23326,0.042832,0.024664,0.052303,0.11684,0.071658,0.031885,0.052589,0.26924
10,0.23326,0.042832,0.024664,0.052303,0.11684,0.071658,0.031885,0.052589,0.26924
10.1,0.23326,0.042832,0.024664,0.052303,0.11684,0.071659,0.031885,0.052589,0.26924
10.2,0.23326,0.042832,0.024665,0.052303,0.11684,0.071659,0.031885,0.052589,0.26924
10.3,0.23326,0.042832,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.4,0.23326,0.042832,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.5,0.23326,0.042832,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.6,0.23326,0.042832,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.7,0.23326,0.042833,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.8,0.23326,0.042833,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
10.9,0.23326,0.042833,0.024665,0.052303,0.11684,0.071659,0.031886,0.05259,0.26924
11,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031886,0.05259,0.26924
11.1,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031886,0.05259,0.26924
11.2,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.05259,0.26924
11.3,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.052591,0.26924
11.4,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.052591,0.26924
11.5,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.052591,0.26924
11.6,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
11.7,0.23326,0.042833,0.024665,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
11.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
11.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
12.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
13.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
14.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
15.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
16.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
17.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
18.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
19.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
20.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
21.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
22.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
23.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
24.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
25.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
26.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
27.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
28.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.1,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.2,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.3,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.4,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.5,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.6,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.7,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.8,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
29.9,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925
30,0.23326,0.042833,0.024666,0.052304,0.11684,0.07166,0.031887,0.052591,0.26925


==> dataGfinal.csv <==
0,0,0,0,0,0,0,0,0,0
0.1,0.08038,0.0023309,0.00091884,0.0033352,0.075674,0.0040696,0.0012499,0.0030008,0.081998
0.2,0.1327,0.0065839,0.002759,0.009473,0.11877,0.011789,0.0037477,0.0086217,0.13792
0.3,0.16784,0.010778,0.0048024,0.015615,0.14411,0.019856,0.0065011,0.01433,0.17724
0.4,0.19212,0.014317,0.006762,0.02089,0.15953,0.027123,0.0091165,0.019289,0.20557
0.5,0.20936,0.01712,0.0085324,0.025155,0.16926,0.033288,0.011455,0.023334,0.22641
0.6,0.22192,0.019303,0.010086,0.028516,0.1756,0.038374,0.013485,0.026546,0.24204
0.7,0.23129,0.020981,0.011427,0.031136,0.17987,0.042511,0.015223,0.02907,0.25396
0.8,0.23843,0.022268,0.012576,0.033179,0.18284,0.045858,0.016699,0.031052,0.26321
0.9,0.24399,0.023259,0.013556,0.034777,0.18496,0.048562,0.01795,0.032616,0.27048
1,0.2484,0.024029,0.01439,0.036037,0.18651,0.05075,0.019008,0.033859,0.27629
1.1,0.25195,0.024635,0.015099,0.037039,0.18768,0.052525,0.019907,0.034858,0.28099
1.2,0.25486,0.025117,0.015701,0.037845,0.18858,0.05397,0.020673,0.03567,0.28483
1.3,0.25727,0.025506,0.016214,0.038499,0.18927,0.055153,0.021327,0.036336,0.28802
1.4,0.25929,0.025823,0.016655,0.039037,0.18983,0.056126,0.021888,0.036891,0.29068
1.5,0.261,0.026086,0.017036,0.039483,0.19028,0.056931,0.022372,0.037357,0.29292
1.6,0.26245,0.026305,0.017363,0.039857,0.19064,0.0576,0.022791,0.037753,0.29483
1.7,0.2637,0.026491,0.017645,0.040174,0.19095,0.058159,0.023156,0.038093,0.29647
1.8,0.26478,0.02665,0.01789,0.040444,0.1912,0.05863,0.023474,0.038387,0.29788
1.9,0.26572,0.026788,0.018102,0.040676,0.19142,0.059028,0.023754,0.038643,0.29911
2,0.26653,0.026907,0.018287,0.040877,0.1916,0.059366,0.024001,0.038868,0.30018
2.1,0.26725,0.027012,0.018449,0.041052,0.19176,0.059656,0.02422,0.039067,0.30112
2.2,0.26788,0.027104,0.018592,0.041206,0.1919,0.059904,0.024414,0.039244,0.30195
2.3,0.26843,0.027186,0.018717,0.041342,0.19202,0.060119,0.024588,0.039403,0.30268
2.4,0.26891,0.027258,0.018829,0.041462,0.19213,0.060306,0.024744,0.039544,0.30333
2.5,0.26935,0.027324,0.018928,0.041569,0.19222,0.060469,0.024884,0.039672,0.30391
2.6,0.26973,0.027382,0.019016,0.041665,0.1923,0.060611,0.02501,0.039787,0.30443
2.7,0.27007,0.027435,0.019094,0.041751,0.19238,0.060737,0.025124,0.039891,0.30489
2.8,0.27037,0.027482,0.019165,0.041827,0.19245,0.060848,0.025227,0.039986,0.30531
2.9,0.27064,0.027525,0.019228,0.041897,0.19251,0.060946,0.025321,0.040072,0.30568
3,0.27087,0.027564,0.019285,0.041959,0.19256,0.061033,0.025406,0.04015,0.30602
3.1,0.27109,0.027599,0.019337,0.042016,0.19261,0.061111,0.025483,0.040221,0.30633
3.2,0.27128,0.027631,0.019384,0.042067,0.19265,0.061181,0.025553,0.040286,0.3066
3.3,0.27145,0.02766,0.019426,0.042113,0.19269,0.061244,0.025617,0.040345,0.30685
3.4,0.2716,0.027687,0.019464,0.042155,0.19273,0.0613,0.025676,0.040399,0.30708
3.5,0.27174,0.027711,0.019499,0.042194,0.19276,0.061351,0.025729,0.040449,0.30728
3.6,0.27186,0.027733,0.01953,0.042229,0.19279,0.061397,0.025777,0.040494,0.30747
3.7,0.27197,0.027753,0.019559,0.04226,0.19282,0.061438,0.025822,0.040536,0.30764
3.8,0.27207,0.027772,0.019585,0.042289,0.19285,0.061476,0.025863,0.040574,0.30779
3.9,0.27216,0.027789,0.019609,0.042316,0.19287,0.06151,0.0259,0.040609,0.30794
4,0.27224,0.027804,0.019631,0.04234,0.19289,0.061541,0.025934,0.040641,0.30806
4.1,0.27231,0.027818,0.019651,0.042362,0.19291,0.061569,0.025965,0.04067,0.30818
4.2,0.27238,0.027831,0.019669,0.042382,0.19293,0.061595,0.025993,0.040697,0.30829
4.3,0.27244,0.027843,0.019685,0.042401,0.19294,0.061618,0.026019,0.040722,0.30838
4.4,0.27249,0.027853,0.019701,0.042417,0.19296,0.061639,0.026043,0.040744,0.30847
4.5,0.27254,0.027863,0.019714,0.042433,0.19297,0.061659,0.026065,0.040765,0.30855
4.6,0.27258,0.027872,0.019727,0.042447,0.19298,0.061677,0.026085,0.040784,0.30863
4.7,0.27262,0.027881,0.019739,0.04246,0.193,0.061693,0.026104,0.040802,0.3087
4.8,0.27265,0.027888,0.01975,0.042472,0.19301,0.061708,0.02612,0.040818,0.30876
4.9,0.27268,0.027895,0.019759,0.042483,0.19302,0.061721,0.026136,0.040832,0.30882
5,0.27271,0.027901,0.019768,0.042492,0.19302,0.061734,0.02615,0.040846,0.30887
5.1,0.27274,0.027907,0.019776,0.042502,0.19303,0.061745,0.026163,0.040858,0.30892
5.2,0.27276,0.027913,0.019784,0.04251,0.19304,0.061755,0.026175,0.04087,0.30896
5.3,0.27278,0.027917,0.019791,0.042518,0.19305,0.061765,0.026186,0.04088,0.309
5.4,0.2728,0.027922,0.019797,0.042525,0.19305,0.061774,0.026196,0.04089,0.30904
5.5,0.27282,0.027926,0.019803,0.042531,0.19306,0.061782,0.026205,0.040899,0.30907
5.6,0.27283,0.02793,0.019808,0.042537,0.19306,0.061789,0.026213,0.040907,0.3091
5.7,0.27285,0.027933,0.019813,0.042542,0.19307,0.061796,0.026221,0.040914,0.30913
5.8,0.27286,0.027936,0.019818,0.042547,0.19307,0.061802,0.026228,0.040921,0.30915
5.9,0.27287,0.027939,0.019822,0.042552,0.19308,0.061807,0.026235,0.040927,0.30918
6,0.27288,0.027942,0.019826,0.042556,0.19308,0.061813,0.026241,0.040933,0.3092
6.1,0.27289,0.027945,0.019829,0.04256,0.19308,0.061817,0.026246,0.040938,0.30922
6.2,0.2729,0.027947,0.019832,0.042563,0.19309,0.061822,0.026251,0.040943,0.30924
6.3,0.27291,0.027949,0.019835,0.042566,0.19309,0.061826,0.026256,0.040948,0.30925
6.4,0.27291,0.027951,0.019838,0.042569,0.19309,0.06183,0.02626,0.040952,0.30927
6.5,0.27292,0.027952,0.01984,0.042572,0.19309,0.061833,0.026264,0.040956,0.30928
6.6,0.27293,0.027954,0.019842,0.042574,0.1931,0.061836,0.026267,0.040959,0.3093
6.7,0.27293,0.027955,0.019845,0.042577,0.1931,0.061839,0.02627,0.040962,0.30931
6.8,0.27294,0.027957,0.019846,0.042579,0.1931,0.061841,0.026273,0.040965,0.30932
6.9,0.27294,0.027958,0.019848,0.042581,0.1931,0.061844,0.026276,0.040968,0.30933
7,0.27294,0.027959,0.01985,0.042582,0.1931,0.061846,0.026279,0.04097,0.30934
7.1,0.27295,0.02796,0.019851,0.042584,0.19311,0.061848,0.026281,0.040973,0.30935
7.2,0.27295,0.027961,0.019853,0.042585,0.19311,0.06185,0.026283,0.040975,0.30936
7.3,0.27295,0.027962,0.019854,0.042587,0.19311,0.061852,0.026285,0.040977,0.30936
7.4,0.27296,0.027963,0.019855,0.042588,0.19311,0.061853,0.026287,0.040979,0.30937
7.5,0.27296,0.027964,0.019856,0.042589,0.19311,0.061855,0.026289,0.04098,0.30938
7.6,0.27296,0.027964,0.019857,0.04259,0.19311,0.061856,0.02629,0.040982,0.30938
7.7,0.27296,0.027965,0.019858,0.042591,0.19311,0.061857,0.026291,0.040983,0.30939
7.8,0.27296,0.027965,0.019859,0.042592,0.19311,0.061858,0.026293,0.040984,0.30939
7.9,0.27297,0.027966,0.019859,0.042593,0.19311,0.061859,0.026294,0.040985,0.3094
8,0.27297,0.027966,0.01986,0.042594,0.19311,0.06186,0.026295,0.040986,0.3094
8.1,0.27297,0.027967,0.019861,0.042594,0.19312,0.061861,0.026296,0.040987,0.3094
8.2,0.27297,0.027967,0.019861,0.042595,0.19312,0.061862,0.026297,0.040988,0.30941
8.3,0.27297,0.027968,0.019862,0.042596,0.19312,0.061863,0.026298,0.040989,0.30941
8.4,0.27297,0.027968,0.019862,0.042596,0.19312,0.061863,0.026298,0.04099,0.30941
8.5,0.27297,0.027968,0.019863,0.042597,0.19312,0.061864,0.026299,0.040991,0.30942
8.6,0.27297,0.027969,0.019863,0.042597,0.19312,0.061865,0.0263,0.040991,0.30942
8.7,0.27298,0.027969,0.019864,0.042597,0.19312,0.061865,0.0263,0.040992,0.30942
8.8,0.27298,0.027969,0.019864,0.042598,0.19312,0.061866,0.026301,0.040992,0.30942
8.9,0.27298,0.027969,0.019864,0.042598,0.19312,0.061866,0.026301,0.040993,0.30942
9,0.27298,0.027969,0.019865,0.042598,0.19312,0.061866,0.026302,0.040993,0.30943
9.1,0.27298,0.02797,0.019865,0.042599,0.19312,0.061867,0.026302,0.040994,0.30943
9.2,0.27298,0.02797,0.019865,0.042599,0.19312,0.061867,0.026303,0.040994,0.30943
9.3,0.27298,0.02797,0.019865,0.042599,0.19312,0.061867,0.026303,0.040994,0.30943
9.4,0.27298,0.02797,0.019865,0.042599,0.19312,0.061868,0.026303,0.040995,0.30943
9.5,0.27298,0.02797,0.019866,0.0426,0.19312,0.061868,0.026304,0.040995,0.30943
9.6,0.27298,0.02797,0.019866,0.0426,0.19312,0.061868,0.026304,0.040995,0.30943
9.7,0.27298,0.02797,0.019866,0.0426,0.19312,0.061868,0.026304,0.040996,0.30943
9.8,0.27298,0.027971,0.019866,0.0426,0.19312,0.061869,0.026304,0.040996,0.30944
9.9,0.27298,0.027971,0.019866,0.0426,0.19312,0.061869,0.026305,0.040996,0.30944
10,0.27298,0.027971,0.019866,0.0426,0.19312,0.061869,0.026305,0.040996,0.30944
10.1,0.27298,0.027971,0.019866,0.042601,0.19312,0.061869,0.026305,0.040996,0.30944
10.2,0.27298,0.027971,0.019867,0.042601,0.19312,0.061869,0.026305,0.040997,0.30944
10.3,0.27298,0.027971,0.019867,0.042601,0.19312,0.061869,0.026305,0.040997,0.30944
10.4,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026305,0.040997,0.30944
10.5,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040997,0.30944
10.6,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040997,0.30944
10.7,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040997,0.30944
10.8,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040997,0.30944
10.9,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040997,0.30944
11,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040998,0.30944
11.1,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040998,0.30944
11.2,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040998,0.30944
11.3,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040998,0.30944
11.4,0.27298,0.027971,0.019867,0.042601,0.19312,0.06187,0.026306,0.040998,0.30944
11.5,0.27298,0.027971,0.019867,0.042602,0.19312,0.06187,0.026306,0.040998,0.30944
11.6,0.27298,0.027971,0.019867,0.042602,0.19312,0.06187,0.026306,0.040998,0.30944
11.7,0.27298,0.027972,0.019867,0.042602,0.19312,0.06187,0.026306,0.040998,0.30944
11.8,0.27298,0.027972,0.019867,0.042602,0.19312,0.06187,0.026307,0.040998,0.30944
11.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
12.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
13.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
14.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
15.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
16.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
17.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
18.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
19.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
20.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
21.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
22.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
23.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
24.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
25.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
26.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
27.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
28.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.1,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.2,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.3,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.4,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.5,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.6,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.7,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.8,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
29.9,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944
30,0.27298,0.027972,0.019868,0.042602,0.19312,0.061871,0.026307,0.040998,0.30944

